Absence of the predicted 2022 October outburst of OJ 287 and implications for binary SMBH scenarios

The project MOMO (Multiwavelength Observations and Modelling of OJ 287) was set up to test predictions of binary supermassive black hole (SMBH) scenarios and to understand disk-jet physics of the blazar OJ 287. After a correction, the precessing binary (PB) SMBH model predicted the next main outburst of OJ 287 in 2022 October, no longer in July, making the outburst well observable and the model testable. We have densely covered this period in our ongoing multi-frequency radio, optical, UV, and X-ray monitoring. The predicted outburst was not detected. Instead, OJ 287 was at low optical-UV emission levels, declining further into November. The predicted thermal bremsstrahlung spectrum was not observed either, at any epoch. Further, applying scaling relations, we estimate a SMBH mass of OJ 287 of 10^8 M_sun. The latest in a sequence of deep low-states that recur every 1-2 yrs is used to determine an upper limit on the Eddington ratio and on the accretion-disk luminosity. This limit is at least a factor of 10 lower than required by the PB model with its massive primary SMBH of >10^{10} M_sun. All these results favor alternative binary SMBH models of OJ 287 that neither require strong orbital precession nor a very large mass of the primary SMBH.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
